AppSwitch: Resolving the Application Identity Crisis

Networked applications traditionally derive their identity from the identity of the host on which they run. The default application identity acquired from the host results in subtle and substantial problems related to application deployment, discovery and access, especially for modern distributed applications. A number of mechanisms and workarounds, often quite elaborate, are used to address those problems but they only address them indirectly and incompletely. This paper presents AppSwitch, a novel transport layer network element that decouples applications from underlying network at the system call layer and enables them to be identified independently of the network. Without requiring changes to existing applications or infrastructure, it removes the cost and complexity associated with operating distributed applications while offering a number of benefits including an efficient implementation of common network functions such as application firewall and load balancer. Experiments with our implementation show that AppSwitch model also effectively removes the performance penalty associated with unnecessary data path processing that is typical in those application environments.

==> figs/perf.dat <==
# performance data for AppSwitch
#
# Throughput vs Packet Size

# index		Fermat		Docker	 	Packet
# 				Bridge		Size
# ------------------------------------------------------------------------
  01 02		710  		140  		512
  04 05		1157 		194  		1024
  07 08 	1938 		219  		2048
  10 11 	2863 		401  		4096
  13 14		4399 		721  		8192

